When Is Delegated Play Truthful? Within-Range Regret and the Trilemma of Aligned Delegation

Advertisers delegate bidding to autobidders; users delegate tasks to language-model agents. A person describes what they want to an automated proxy that acts in a mechanism on their behalf. This is the revelation principle in production, and it forces a question classical theory assumes away: when is it optimal to describe yourself honestly to your own proxy? We show the answer turns on one quantity, the proxy's within-range regret. The most a principal can gain by misreporting equals the regret of the proxy's honest-report action against those the principal could have steered it to take. Honest self-description is optimal exactly when the proxy already plays the best action it can reach, that is, when it is loyal (Theorem 1). The identity unifies auction-specific autobidding results and pins down when the faithful-communication assumption behind language-model elicitation proxies (Huang et al.) holds. The identity constrains guardrails placed on proxies, from bid caps to a model's alignment layer. No guardrail can be at once binding (it displaces the truthful action from the proxy's best reachable outcome), truthful (honest reporting stays optimal), and capability-preserving (that outcome stays reachable through some report); any two preclude the third (Theorem 2). A safety constraint that alters what a model does while leaving its best output reachable makes honest description of intent suboptimal, so a sharper report can gain. This is the incentive behind prompt-engineering and jailbreaking. Because within-range regret is #P-hard to compute exactly, we estimate it from samples and maintain it as a model is updated, at a cost set by how far the model drifts, not how often it changes. Running it on production language models from five providers under an alignment-style cap, we find honest reporting leaves surplus unclaimed on every model, recovered by inflating the report.

==> figures/certification_decay.dat <==
N err
1.600000000000000000e+01 5.583400835431911319e-02
3.200000000000000000e+01 4.025048616391074807e-02
6.400000000000000000e+01 2.817351222267397773e-02
1.280000000000000000e+02 2.041223295393995024e-02
2.560000000000000000e+02 1.378135795697726755e-02
5.120000000000000000e+02 1.056442694440752270e-02
1.024000000000000000e+03 6.951277271416500883e-03
2.048000000000000000e+03 4.828063829635404272e-03


==> figures/certification_recert.dat <==
B count bound
5.000000000000000000e-01 4.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+01 1.100000000000000000e+01
1.500000000000000000e+00 1.400000000000000000e+01 1.600000000000000000e+01
2.000000000000000000e+00 2.000000000000000000e+01 2.100000000000000000e+01
2.500000000000000000e+00 2.400000000000000000e+01 2.600000000000000000e+01
3.000000000000000000e+00 2.900000000000000000e+01 3.100000000000000000e+01
3.500000000000000000e+00 3.400000000000000000e+01 3.600000000000000000e+01
4.000000000000000000e+00 4.000000000000000000e+01 4.100000000000000000e+01
4.500000000000000000e+00 4.400000000000000000e+01 4.600000000000000000e+01
5.000000000000000000e+00 5.000000000000000000e+01 5.100000000000000000e+01
5.500000000000000000e+00 5.400000000000000000e+01 5.600000000000000000e+01
6.000000000000000000e+00 5.800000000000000000e+01 6.100000000000000000e+01
6.500000000000000000e+00 6.400000000000000000e+01 6.600000000000000000e+01
7.000000000000000000e+00 6.800000000000000000e+01 7.100000000000000000e+01
7.500000000000000000e+00 7.400000000000000000e+01 7.600000000000000000e+01
8.000000000000000000e+00 8.000000000000000000e+01 8.100000000000000000e+01
8.500000000000000000e+00 8.300000000000000000e+01 8.600000000000000000e+01
9.000000000000000000e+00 8.600000000000000000e+01 9.100000000000000000e+01
9.500000000000000000e+00 9.000000000000000000e+01 9.600000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.010000000000000000e+02
1.050000000000000000e+01 1.000000000000000000e+02 1.060000000000000000e+02
1.100000000000000000e+01 1.050000000000000000e+02 1.110000000000000000e+02
1.150000000000000000e+01 1.110000000000000000e+02 1.160000000000000000e+02
1.200000000000000000e+01 1.170000000000000000e+02 1.210000000000000000e+02
1.250000000000000000e+01 1.170000000000000000e+02 1.260000000000000000e+02
1.300000000000000000e+01 1.250000000000000000e+02 1.310000000000000000e+02
1.350000000000000000e+01 1.330000000000000000e+02 1.360000000000000000e+02
1.400000000000000000e+01 1.330000000000000000e+02 1.410000000000000000e+02
1.450000000000000000e+01 1.420000000000000000e+02 1.460000000000000000e+02
1.500000000000000000e+01 1.420000000000000000e+02 1.510000000000000000e+02
1.550000000000000000e+01 1.530000000000000000e+02 1.560000000000000000e+02
1.600000000000000000e+01 1.530000000000000000e+02 1.610000000000000000e+02
1.650000000000000000e+01 1.530000000000000000e+02 1.660000000000000000e+02
1.700000000000000000e+01 1.660000000000000000e+02 1.710000000000000000e+02
1.750000000000000000e+01 1.660000000000000000e+02 1.760000000000000000e+02
1.800000000000000000e+01 1.660000000000000000e+02 1.810000000000000000e+02
1.850000000000000000e+01 1.810000000000000000e+02 1.860000000000000000e+02
1.900000000000000000e+01 1.810000000000000000e+02 1.910000000000000000e+02
1.950000000000000000e+01 1.810000000000000000e+02 1.960000000000000000e+02
2.000000000000000000e+01 1.810000000000000000e+02 2.010000000000000000e+02


==> figures/rw_gap_hist.dat <==
x count
7.114192508342837007e-02 2.868900000000000000e+04
2.134257752502851102e-01 3.870000000000000000e+03
3.557096254171418503e-01 3.851000000000000000e+03
4.979934755839985905e-01 3.516000000000000000e+03
6.402773257508553861e-01 3.338000000000000000e+03
7.825611759177120152e-01 2.994000000000000000e+03
9.248450260845688664e-01 2.634000000000000000e+03
1.067128876251425496e+00 2.285000000000000000e+03
1.209412726418282347e+00 2.012000000000000000e+03
1.351696576585139198e+00 1.687000000000000000e+03
1.493980426751995605e+00 1.260000000000000000e+03
1.636264276918852456e+00 1.042000000000000000e+03
1.778548127085709307e+00 7.540000000000000000e+02
1.920831977252566158e+00 6.030000000000000000e+02
2.063115827419422565e+00 4.240000000000000000e+02
2.205399677586279417e+00 3.360000000000000000e+02
2.347683527753136268e+00 2.200000000000000000e+02
2.489967377919993119e+00 1.670000000000000000e+02
2.632251228086849970e+00 1.150000000000000000e+02
2.774535078253706377e+00 7.200000000000000000e+01
2.916818928420563228e+00 4.600000000000000000e+01
3.059102778587419635e+00 3.100000000000000000e+01
3.201386628754276487e+00 2.000000000000000000e+01
3.343670478921133338e+00 1.500000000000000000e+01
3.485954329087990189e+00 1.000000000000000000e+01
3.628238179254847040e+00 3.000000000000000000e+00
3.770522029421703891e+00 3.000000000000000000e+00
3.912805879588560298e+00 2.000000000000000000e+00
4.055089729755416705e+00 0.000000000000000000e+00
4.197373579922273557e+00 1.000000000000000000e+00


==> figures/rw_gap_scatter.dat <==
R W
5.443184859722158819e-01 2.634595279187643690e-01
2.963445297359716957e+00 2.957186863339370753e+00
2.595190954000201167e+00 2.595190954000201167e+00
2.205403722823412238e+00 2.205403722823412238e+00
8.375140522621965511e-01 6.279159181587664618e-01
3.910265439179597124e-01 3.910265439179597124e-01
2.978374073986270965e+00 1.966254471646131430e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.292908237651238412e+00 8.383684068573030723e-01
6.043876468337556762e-01 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
9.574258955133567728e-01 0.000000000000000000e+00
6.388022777561079835e-01 0.000000000000000000e+00
1.017626154074674494e+00 8.698018020906659320e-01
1.891285868510159673e-01 0.000000000000000000e+00
4.468606230589184936e-01 4.561251889370199208e-02
7.565499420600720892e-01 7.565499420600720892e-01
2.428001252532325793e+00 2.428001252532325793e+00
2.646061981974648702e+00 2.168944744870525909e+00
3.373763866517097032e+00 1.894766571550229539e+00
4.092432218819291867e-01 0.000000000000000000e+00
3.626439397962908373e+00 2.765179243201537851e+00
6.092105363442457122e-02 0.000000000000000000e+00
7.524559886313276769e-01 7.524559886313276769e-01
2.089080874816388267e+00 2.089080874816388267e+00
3.268429162760900786e-01 0.000000000000000000e+00
1.855039945199181028e+00 8.199481145690912243e-01
2.773968285319237115e+00 2.773968285319237115e+00
1.318834247254353054e+00 7.457019883600990440e-01
7.208590974197701673e-01 0.000000000000000000e+00
2.756044645087299294e+00 2.007311502617013410e+00
1.015880388657631306e+00 8.008150124507253942e-01
1.667623926005063595e+00 8.393023220893957026e-01
3.029860281462172011e+00 6.668503625765815901e-01
8.298976900511940702e-01 8.298976900511940702e-01
1.585849967476791189e+00 1.455916386139098684e+00
0.000000000000000000e+00 0.000000000000000000e+00
3.442867337519673221e+00 1.116153306583962168e+00
1.073070264621041048e+00 1.073070264621041048e+00
1.360242043323745653e+00 4.509433281683501993e-01
2.690097107694011669e+00 2.690097107694011669e+00
1.662169892769292057e+00 1.065989956132646466e+00
8.161129189031797182e-01 8.161129189031797182e-01
1.640908413498958218e+00 1.640908413498958218e+00
2.977745132270678496e+00 1.341653120025926960e+00
6.118537502891518987e-01 2.012600586984952811e-02
1.958938656352312346e+00 1.958938656352312346e+00
7.292369283359561027e-01 7.292369283359561027e-01
7.855311914428614317e-01 1.783336826367245553e-01
0.000000000000000000e+00 0.000000000000000000e+00
3.059790176630393432e+00 3.059790176630393432e+00
3.233046528274579501e+00 1.852417939366178601e+00
2.531824187662847336e+00 1.382479432558129329e+00
0.000000000000000000e+00 0.000000000000000000e+00
2.204608897760506281e+00 2.204608897760506281e+00
0.000000000000000000e+00 0.000000000000000000e+00
2.043502891259025844e+00 1.469137249151316382e+00
2.409641642706066289e+00 2.409641642706066289e+00
2.379678755841077464e+00 6.877861634104743827e-01
1.382660664042066223e+00 9.922571926961665234e-01
1.457491135090704493e+00 0.000000000000000000e+00
1.333651000197746406e+00 1.219251821128230384e+00
8.997292107986705201e-01 0.000000000000000000e+00
2.103314361079421380e-01 0.000000000000000000e+00
8.586961783479643007e-01 5.020951500831070113e-01
1.251456265906932375e+00 1.251456265906932375e+00
9.848701111499380545e-01 1.224616540092089423e-01
1.328847216401524367e+00 0.000000000000000000e+00
1.889137033875301963e+00 0.000000000000000000e+00
9.130311728979850772e-01 0.000000000000000000e+00
3.426072219996827428e+00 1.762767784720542741e+00
3.137801440002697007e+00 2.496588778380189666e+00
1.291617153458135991e+00 5.157161397181465601e-01
2.739190068768641240e+00 1.896059793494570211e+00
0.000000000000000000e+00 0.000000000000000000e+00
9.892244932909683985e-01 7.335990246879513510e-01
2.501388029739478380e+00 1.747837485769353938e+00
1.264865241850689825e+00 5.511927940184105923e-01
1.571967674961394223e-01 1.571967674961394223e-01
3.216418427723970463e-01 0.000000000000000000e+00
6.014670571164615342e-01 6.014670571164615342e-01
3.128666031994211116e-01 2.946173346694149209e-01
2.071895050822868178e+00 2.039018999430403767e+00
4.356019768028087213e+00 1.847313332591332236e+00
1.144515061127415967e+00 0.000000000000000000e+00
4.423944513464650008e+00 4.423944513464650008e+00
2.161276698334168245e+00 2.161276698334168245e+00
3.675517513521757706e+00 3.675517513521757706e+00
2.212783631557431629e+00 9.836402108644554110e-02
0.000000000000000000e+00 0.000000000000000000e+00
2.903666772123313589e+00 7.342565768082431887e-01
1.098221824509708178e+00 7.489400756677273563e-01
1.664812234369662747e+00 1.451014136730976789e+00
1.224693236423065157e+00 1.224693236423065157e+00
1.966907040663798956e+00 9.379226560185156547e-01
1.494276759538516908e+00 1.494276759538516908e+00
1.079362035354463956e+00 1.079362035354463956e+00
2.468664949370395156e+00 2.468664949370395156e+00
3.044729681366721952e+00 2.862494123410890268e+00
2.650238560143138855e-01 0.000000000000000000e+00
1.940935188414953050e+00 9.988044355875167479e-01
1.389641790063604443e+00 3.324932089935385138e-01
3.011294079739640139e+00 3.011294079739640139e+00
1.208606616234104703e-01 0.000000000000000000e+00
3.690218615851820205e-01 3.690218615851820205e-01
2.145694435920360910e+00 2.222663388887831104e-01
1.073404849431051300e+00 0.000000000000000000e+00
1.219161141189583297e+00 8.570794234107409482e-01
2.714003633959381823e+00 2.304974066995276960e+00
1.938837413829101575e+00 1.938837413829101575e+00
2.906943153813056568e+00 1.333337466511943070e+00
2.099184784227996925e+00 1.831539874407017487e+00
1.173518556427428416e+00 1.173518556427428416e+00
1.856918871589408715e+00 1.856918871589408715e+00
1.417795252104711468e+00 9.896835379992183768e-01
2.333442492959330039e+00 1.981752614434340254e+00
3.820138337041631971e-01 2.096162101642136122e-01
2.628986985480843419e+00 2.628986985480843419e+00
2.796310184278729238e+00 2.258983429212945815e+00
3.592523594096751260e+00 2.447490384254017215e+00
1.126478269883214534e+00 1.126478269883214534e+00
9.993575536384657898e-01 7.134911111527675320e-01
1.330774168632664622e+00 0.000000000000000000e+00
1.907536635445562734e+00 1.570029377160448325e+00
1.894878783388337595e+00 1.363018859972196850e+00
2.721737758091137493e+00 2.721737758091137493e+00
1.127315049955466719e+00 1.127315049955466719e+00
2.079235784266322717e+00 2.079235784266322717e+00
1.409474660860347672e+00 1.162000877553469369e+00
2.170441792560185323e+00 1.803077203716461074e+00
1.901335489891919028e+00 1.901335489891919028e+00
1.796721056387642346e+00 1.314648816138479059e+00
1.700674568806577858e+00 1.511091928578787602e+00
6.756608912171855330e-01 3.599206379584443116e-01
0.000000000000000000e+00 0.000000000000000000e+00
7.184868697177756447e-01 7.184868697177756447e-01
9.146403444486982393e-01 6.962794714722030376e-01
1.320614177471224115e+00 1.320614177471224115e+00
1.744432377549103297e+00 1.516669774694068051e+00
1.327391811378211717e+00 5.533497485749854228e-01
1.319410172863840103e+00 1.042894084760876083e+00
2.579209440545179977e+00 1.514758119834106909e+00
1.644123113226257260e+00 1.071773017453205856e+00
1.122086225261682557e-01 1.122086225261682557e-01
2.249021676233770251e+00 2.249021676233770251e+00
2.346916128776802335e+00 2.231020923168566483e+00
1.858520580508934650e+00 1.621271545866702191e+00
1.018450103429322517e+00 1.410270686249928129e-01
6.981778470573027917e-01 6.981778470573027917e-01
1.892588946006067196e+00 1.853080465357141771e+00
1.770646564975211668e+00 1.028016727302086597e+00
2.761269838742650862e+00 2.761269838742650862e+00
1.290282791169353294e+00 1.166462783403103609e+00
1.703541470664511115e+00 1.703541470664511115e+00
2.996422919106789706e+00 1.433135213775586614e+00
8.438492630920063631e-01 4.155949273570916924e-01
1.065197198018755120e+00 5.375482034912325568e-01
1.860039096083953680e+00 1.860039096083953680e+00
3.834809781415275509e+00 3.834809781415275509e+00
3.282301399579545809e+00 3.282301399579545809e+00
1.532538608507827860e+00 1.400706294816691955e+00
1.149251165950815556e+00 1.753000983863098328e-01
1.782726529337191668e+00 1.782726529337191668e+00
2.384863207625894876e+00 8.833829423089000210e-01
8.412623807550819732e-01 8.412623807550819732e-01
3.631015084545963223e-01 3.597744063498579115e-01
2.726251636874778672e+00 2.563567449297515122e+00
9.492086919648793364e-01 7.991936689202684407e-01
1.323965661559776352e+00 1.323965661559776352e+00
4.669305221136037076e+00 4.669305221136037076e+00
9.458799671677984300e-01 9.027831846305840457e-01
2.483462646027712939e+00 2.483462646027712939e+00
2.477378541083596897e-01 2.477378541083596897e-01
2.675809102825751573e+00 2.675809102825751573e+00
0.000000000000000000e+00 0.000000000000000000e+00
4.942169121494430772e-01 0.000000000000000000e+00
6.840164714724412676e-01 6.840164714724412676e-01
0.000000000000000000e+00 0.000000000000000000e+00
1.678665230687137910e+00 1.400095321630440148e+00
1.093184834015616946e+00 1.093184834015616946e+00
2.919959891773415528e+00 1.021580019676648687e+00
0.000000000000000000e+00 0.000000000000000000e+00
4.538933783862884042e-01 4.538933783862884042e-01
4.039853209401133682e+00 1.901939689977427683e+00
1.688714764659397183e+00 1.688714764659397183e+00
1.167587111479416517e+00 0.000000000000000000e+00
3.144761927830007853e+00 2.097465765374430191e+00
1.523673035135939990e+00 1.523673035135939990e+00
2.153492202746618567e+00 2.153492202746618567e+00
1.569915595690378751e+00 2.589871078364951451e-01
2.727060831403713692e-01 2.727060831403713692e-01
0.000000000000000000e+00 0.000000000000000000e+00
1.228319393904157009e+00 2.951598644666934557e-01
9.773515596402851946e-01 9.357380094293501482e-01
0.000000000000000000e+00 0.000000000000000000e+00
2.281306012344358702e+00 2.281306012344358702e+00
3.523571459740050260e-01 3.105882720519990148e-01
3.838975714398416450e+00 2.476868136096743278e+00
1.622457220097314634e+00 1.622457220097314634e+00
1.539348597467624646e+00 9.593410033818406957e-01
0.000000000000000000e+00 0.000000000000000000e+00
5.080698979545072991e-02 5.080698979545072991e-02
3.985687315697924449e-01 3.162166053468736804e-01
1.680974642961392762e+00 1.362974568233780381e+00
2.153802816661823716e+00 2.153802816661823716e+00
1.105944214354786848e+00 4.686569496832621029e-01
3.613798430454968624e+00 1.797662944169801325e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.860055868289351322e+00 1.316461662736416072e+00
6.065998601791477984e-01 5.197380751538748234e-01
5.969091063063333147e-01 2.716328764173810972e-01
3.241467301622062536e+00 1.506732692306639310e+00
2.197278945429000707e+00 0.000000000000000000e+00
1.294121715025712716e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.550871037193272794e+00 1.436797333425463119e+00
2.502951845970049050e+00 1.750283488932260711e+00
2.500397074142964637e+00 2.500397074142964637e+00
1.880397052726930252e+00 1.319955686522869875e+00
5.321713369189691178e-01 5.321713369189691178e-01
1.473006288664566954e+00 1.473006288664566954e+00
1.197826259114746827e+00 5.427944695929055180e-02
2.712997082691647410e+00 2.240911814026765203e+00
3.013801675639184552e+00 2.596939764285248309e+00
1.241586790823190345e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
2.459089967669899401e+00 2.459089967669899401e+00
3.152136971850278524e+00 2.095428536118980389e+00
4.375341147428520872e-01 4.375341147428520872e-01
0.000000000000000000e+00 0.000000000000000000e+00
1.569106611640312510e+00 1.569106611640312510e+00
1.797645214312085571e+00 7.052511935513368080e-01
0.000000000000000000e+00 0.000000000000000000e+00
3.147429292198747675e+00 9.337870399348047190e-01
0.000000000000000000e+00 0.000000000000000000e+00
1.085979025106613260e+00 5.193651145557189874e-01
2.629269607611641302e+00 1.556102886205091185e+00
1.883601720489564979e+00 1.883601720489564979e+00
1.472475206156167005e+00 1.472475206156167005e+00
4.357053926442714165e+00 1.803703060844137340e+00
2.636283429814274548e+00 2.636283429814274548e+00
2.629200173874326474e+00 2.030906139873116523e+00
1.520471150589800979e+00 1.520471150589800979e+00
3.618351524893411941e+00 3.618351524893411941e+00
3.180874571026556907e+00 2.650203235033344207e+00
3.475203365817561840e-01 3.475203365817561840e-01
7.012566122141247194e-01 7.012566122141247194e-01
1.206749801517985166e+00 7.032356367518197149e-02
0.000000000000000000e+00 0.000000000000000000e+00
3.129873233115697317e+00 1.623073308722487784e+00
1.355435979837367633e+00 7.123917242752093593e-01
2.019277742714011392e+00 0.000000000000000000e+00
1.305154299966093889e+00 1.305154299966093889e+00
3.398619482266272307e+00 3.398619482266272307e+00
6.289691542364996835e-01 5.323247751636301928e-01
2.380851452378274224e+00 1.006493764296021221e+00
2.193739874159360337e+00 1.948184990241609960e+00
1.480134603860148390e+00 1.480134603860148390e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.579770626612521323e+00 1.579770626612521323e+00
1.417678906007222128e+00 0.000000000000000000e+00
1.957770374423656090e+00 1.957770374423656090e+00
1.148291313341115227e+00 2.704528206025130221e-01
0.000000000000000000e+00 0.000000000000000000e+00
1.891200333686914092e+00 1.891200333686914092e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.626930326347665545e+00 9.946316963520187571e-01
0.000000000000000000e+00 0.000000000000000000e+00
2.617728852137656048e+00 1.647982350164447496e+00
3.538817128598879425e+00 1.562205921541291564e+00
1.529310884900539236e+00 1.163665563228195143e+00
1.209956681040351922e+00 9.529548601863264690e-01
1.439207710160539389e+00 5.599731906184333141e-01
1.462822741913401892e+00 1.462822741913401892e+00
2.147276185501861612e+00 2.147276185501861612e+00
2.581733625409929012e+00 1.836924046557731449e+00
3.720611261660132563e+00 3.078287607917447044e+00
1.226731851455326261e+00 1.226731851455326261e+00
1.468703186567777097e+00 0.000000000000000000e+00
1.765220595519665370e+00 1.765220595519665370e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.542018396794866630e+00 2.073050602429746259e-01
2.721491846246828050e+00 2.721491846246828050e+00
1.608804096326579947e+00 6.467884188244541477e-01
2.243775423315542916e+00 1.177033936168696560e-01
1.425558683541414906e+00 1.425558683541414906e+00
3.720197645409111242e-01 3.720197645409111242e-01
1.789510259729615971e+00 8.137591014493237296e-01
9.956550208229815180e-01 3.478680924015549181e-01
1.463093569146141970e+00 1.463093569146141970e+00
2.071055022754353381e+00 2.071055022754353381e+00
1.138948755762306808e+00 1.138948755762306808e+00
1.932445416611704658e+00 1.092124514060013984e+00
1.524135958393122880e+00 1.524135958393122880e+00
2.517592847108514054e+00 2.517592847108514054e+00
1.608298249963312498e+00 0.000000000000000000e+00
1.674790549234249415e+00 1.043692347144392851e+00
1.901258024484398401e+00 1.901258024484398401e+00
2.486424354729664277e+00 2.486424354729664277e+00
1.591627322168474024e+00 1.060221519173411009e+00
2.449208093292389421e+00 1.058508213794639774e+00
3.243238337534247950e+00 1.567463849574178836e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.482086116546664778e+00 1.482086116546664778e+00
1.831649254192115439e+00 3.458214217996692375e-01
3.440304488447918807e+00 2.836668940061082278e+00
3.136633469402821284e+00 1.282715669539652659e+00
1.919068529237585974e+00 1.455426764675237017e+00
2.652601881626867275e+00 2.564454521444892610e+00
2.474958110391073607e+00 2.474958110391073607e+00
6.806227724774998045e-01 3.494635336618338028e-01
2.577536371683680549e+00 1.361656397069899160e+00
2.933379332114638416e-01 2.122670692646456692e-01
1.911267846086743827e+00 1.898063742343273796e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.355040435157535583e+00 0.000000000000000000e+00
8.723112641140178258e-01 1.384254709308680997e-01
1.111249740849597822e+00 1.111249740849597822e+00
3.721051363523372402e+00 3.721051363523372402e+00
3.236502929066049195e+00 2.174735401114161526e+00
2.788405002341963534e+00 1.507713300569820225e+00
1.944901554803146748e+00 1.944901554803146748e+00
2.144939853063082769e+00 9.918275855342277847e-01
1.128058462860053623e+00 4.987646948183240836e-01
1.299722710079096233e+00 0.000000000000000000e+00
2.136133799174101178e+00 2.136133799174101178e+00
1.208395902830759372e+00 1.208395902830759372e+00
1.533022433045684974e+00 1.210213536572861681e+00
4.478780711593050690e+00 2.107263014266547163e+00
2.860956585943161823e+00 2.860956585943161823e+00
1.656160322127736784e+00 1.656160322127736784e+00
3.833919400807307198e+00 2.725893235707431028e+00
4.207815954737627040e-01 3.241021238301546870e-01
1.317062576017834274e+00 6.997448666610095458e-02
1.338857978398544368e+00 2.117254010303631917e-01
2.328132894083125404e+00 2.328132894083125404e+00
3.529522285412665106e+00 3.529522285412665106e+00
3.016837905383042973e+00 2.979376362959863744e+00
8.330937613114233198e-01 8.330937613114233198e-01
1.129695873615948365e+00 1.129695873615948365e+00
1.964719750159613643e+00 1.051913047644382759e+00
2.073574620007085478e+00 2.073574620007085478e+00
1.325327169503218716e+00 1.325327169503218716e+00
9.053028243607890158e-01 0.000000000000000000e+00
2.052202132865479367e-01 0.000000000000000000e+00
3.305550645356682082e+00 2.476244916172502641e+00
1.763775762104499822e+00 1.763775762104499822e+00
1.316962428364874427e+00 1.273333809421089535e+00
1.056170982841161177e+00 1.020969130558105453e+00
1.862562246250607956e+00 1.121114645454594161e+00
2.610710641838731139e+00 1.898639370416729033e+00
1.503675488406428284e+00 1.325720943379150141e+00
5.238795825724545940e-01 5.238795825724545940e-01
2.847875863743882796e-01 9.062364360652219730e-03
2.705181871514079184e+00 2.705181871514079184e+00
1.553848601621864667e+00 1.553848601621864667e+00
0.000000000000000000e+00 0.000000000000000000e+00
2.194138955232858734e+00 7.167970852379141888e-01
1.340235332009705127e+00 9.912503890361528125e-01
0.000000000000000000e+00 0.000000000000000000e+00
1.108636716310824610e+00 1.108636716310824610e+00
0.000000000000000000e+00 0.000000000000000000e+00
2.017253597012270028e+00 1.723834968282072388e+00
2.404761282649268139e+00 2.071143434430692043e+00
2.495354746492748355e+00 2.495354746492748355e+00
2.603528833600900594e+00 2.267332907408666109e+00
1.345937914798041923e+00 1.345937914798041923e+00
8.995527059819563576e-01 8.995527059819563576e-01
0.000000000000000000e+00 0.000000000000000000e+00
2.135047372297747437e+00 2.135047372297747437e+00
7.085932704252118075e-02 7.085932704252118075e-02
2.344415654689461892e+00 5.678448240874036657e-01
4.437260582976794154e-01 2.686387135719598973e-01
4.214628484716087531e-01 4.214628484716087531e-01
1.842836222036027483e+00 5.505954616522146239e-02
5.894967745301542550e-01 5.720222143844204687e-01
1.960512174561901633e+00 5.034177502733101495e-01
2.017508085796267947e-01 0.000000000000000000e+00
2.234242401454277438e+00 2.234242401454277438e+00
1.336946119576534864e+00 1.155358781845469807e+00
4.023677080888186985e+00 1.558139759301036875e+00
4.545045566052722030e+00 4.484510761813873536e+00
2.696426430267942820e+00 1.795962488450746797e+00
1.091936817532302317e+00 0.000000000000000000e+00
2.141168758571822650e+00 0.000000000000000000e+00
1.171780573648822044e+00 2.918150142537454528e-01
8.945261753715191277e-01 8.945261753715191277e-01
1.194621481585683265e+00 5.706143127536640325e-01
1.020469394874177205e-01 0.000000000000000000e+00
9.390923720258750329e-01 2.578262971129385850e-01
1.116932959106575307e+00 5.339047608866540617e-01
4.826807926100441515e-01 4.961170539217185649e-03
8.280861159902284108e-01 5.058489989531671505e-01
6.708781741754411554e-01 2.052814225031777129e-01
1.082645869717066223e+00 8.819967555022686367e-01
2.463764043312460572e+00 2.463764043312460572e+00
1.016159831022564131e+00 1.016159831022564131e+00
1.984025944866436797e+00 1.014174333545785789e+00
8.848583122414316326e-01 8.848583122414316326e-01

